Explicit temperature coupling in phase-field crystal models of solidification

We present a phase-field crystal (PFC) model for solidification that accounts for thermal transport and a temperature-dependent lattice parameter. Elasticity effects are characterized through the continuous elastic field computed from the microscopic density field. We showcase the model capabilities via selected numerical investigations which focus on the prototypical growth of two-dimensional crystals from the melt, resulting in faceted shapes and dendrites. This work sets the grounds for a comprehensive mesoscale model of solidification including thermal expansion.

==> bilder/inkscape/Wulff/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29032258)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.04099725,0.00566825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\lambda=0.2,$ $\kappa = 1/3$\end{tabular}}}}%
    \put(0.040855,0.03556465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}reference\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.0023268,0.26157926){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.25876524,0.00481479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A=0.844$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.78316833,0.03556465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega =[-441p, 441p]^2$\end{tabular}}}}%
    \put(0.74420147,0.07726781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1:4\end{tabular}}}}%
    \put(0.74463708,0.26157926){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.00189116,0.07726788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1:1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.39666864,0.07702779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1:2\end{tabular}}}}%
    \put(0.39710428,0.26156154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.43527813,0.03556464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Omega =[-221p, 221p]^2$\end{tabular}}}}%
    \put(0.25912265,0.03556463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A=0.846$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/convStudy/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64516129)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.81499671,0.0503772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ C-IMEX \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.54942561,0.05037724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ C-IMEX \end{tabular}}}}%
    \put(0.31844387,0.0503772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_T$ IMEX \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.05989851,0.05037724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}_\psi$ IMEX \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.20761252,0.12301892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.5029872,0.09989112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta t$\end{tabular}}}}%
    \put(0.82089521,0.12301892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.50132175,0.12301892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.1423936,0.61113381){\color[rgb]{0,0,0}\rotatebox{0.62041}{\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{R}$\end{tabular}}}}}%
    \put(0.14224372,0.13783432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-11}$\end{tabular}}}}%
    \put(0.14224372,0.2067243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-10}$\end{tabular}}}}%
    \put(0.14224372,0.27549183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-9}$\end{tabular}}}}%
    \put(0.14224372,0.34621001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-8}$\end{tabular}}}}%
    \put(0.14224372,0.41351427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-7}$\end{tabular}}}}%
    \put(0.14224372,0.48179262){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-6}$\end{tabular}}}}%
    \put(0.14224372,0.55348471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-5}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.36083594,0.01004887){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}measurable limit of $\mathcal{R}_\psi$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.05588203,0.00891684){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}linear reference slope\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.71548834,0.00956372){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}measurable limit of $\mathcal{R}_T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/eshelby/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25806452)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.00124913,1.08806093){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}PFC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.92918878,0.81890498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.9226532,0.73621245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.92905539,0.90547904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.92918878,1.082218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255899,0.99950694){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.92905539,1.16879213){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.76398067,0.65244021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.66476108,0.65229395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.84214421,0.65177505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.49542954,0.65244021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.39620996,0.65229395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.57359308,0.65177505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.22768924,0.65244021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.12846965,0.65229395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.30585278,0.65177505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.00289388,0.81938518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Analytic\end{tabular}}}}%
    \put(0.21559537,0.6224332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.9613737,1.08531194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0.4827174,0.6224332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.75265862,0.6224332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.9613737,0.82199889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.4827174,0.04212784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.08605454,0.2511379){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.08962644,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.0860901,0.38101618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.08599231,0.34854673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.08586784,0.31606827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.08666799,0.28347861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.08009786,0.21853943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0.07929771,0.18618984){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-4\end{tabular}}}}%
    \put(0.07942218,0.15372912){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0.07951997,0.12125958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-8\end{tabular}}}}%
    \put(0.0679,0.09044861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0.18686351,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.38491137,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0.28588747,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.49285702,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.58568863,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.68504594,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.78404329,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.88331614,0.07068469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.45599291,0.50745466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{ij}$ in $10^{-4}$\end{tabular}}}}%
    \put(0.66289333,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.75038265,1.24041226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xy}$\end{tabular}}}}%
    \put(0.48126984,1.24041226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}$\end{tabular}}}}%
    \put(0.2133194,1.24041226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.50108564,0.00717916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}PFC \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.15486882,0.00717916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}APFC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.81341415,0.00717916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Analytic\end{tabular}}}}%
    \put(0.00152473,0.44690224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}(y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0.30746256,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0.49444191,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.52961071,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung.pdf}}%
    \put(-0.35696891,0.6545012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(-0.45618852,0.65435493){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(-0.27880537,0.65383603){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung.pdf}}%
    \put(0.56436167,0.52769118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.59916146,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.63415685,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.34820126,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-8\end{tabular}}}}%
    \put(0.38308113,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0.41794763,0.52769118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-4\end{tabular}}}}%
    \put(0.45327646,0.52745114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-2\end{tabular}}}}%
    \put(0.00147139,1.24042979){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.00147139,0.47993068){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Zeichnung.pdf}}%
    \put(0.07447014,0.41348532){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/eshelby/Zeichnung.svg.2022_03_31_09_04_15.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.svg.2022_03_31_09_04_15.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77419355)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.svg.2022_03_31_09_04_15.0.pdf}}%
    \put(0.01149106,0.6234467){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}PFC\end{tabular}}}}%
    \put(0.00385406,0.35013283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Analytic\end{tabular}}}}%
    \put(0.95891468,0.74530083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.svg.2022_03_31_09_04_15.0.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/longTimeSim/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18709675)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.74583066,0.55415365){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.75379688,1.16189092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.4880978,1.16189092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\overline{\psi}$\end{tabular}}}}%
    \put(0.22249133,1.16189092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(-0.00194259,1.16190829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.47588945,0.55415371){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.49036301,0.58416069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.3774875,0.58401443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.57791556,0.58416069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.75775243,0.58416068){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.64487691,0.58401442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.84530497,0.58416068){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.95454575,0.75371937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.91883388,0.74911149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.91573113,0.65516079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.91864713,0.84691668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.95454579,1.02038495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.91883392,1.01577714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.91573117,0.92182636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.91864717,1.11358224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.48335694,0.42311016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\overline{\psi}$\end{tabular}}}}%
    \put(0.29646882,0.42343015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.837\end{tabular}}}}%
    \put(0.63144827,0.42343015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.893\end{tabular}}}}%
    \put(0.48335694,0.39439494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.29646882,0.39471499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.596\end{tabular}}}}%
    \put(0.63224842,0.39471499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.609\end{tabular}}}}%
    \put(0.48335694,0.45202366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.29646882,0.4497243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.024\end{tabular}}}}%
    \put(0.63064811,0.4497243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.210\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.20814911,0.55415367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.22262267,0.58416065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.10974716,0.58401439){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.31017522,0.58416065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(-0.00194259,0.34791382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(-0.00194259,0.86579456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.13229739,2.00606149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31933855\unitlength}\raggedright \end{minipage}}}%
    \put(0.53051315,0.03871425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t$ in $10^4$\end{tabular}}}}%
    \put(0.19303289,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.30665082,0.00717876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{F}_\beta(\alpha^\mathrm{th}=1.0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung.pdf}}%
    \put(0.58912795,0.00717876){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\ell_\mathrm{D}(\alpha^\mathrm{th}=0)$\end{tabular}}}}%
    \put(0.09805786,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.05744966,0.08428998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3.60\end{tabular}}}}%
    \put(-0.00188924,1.01700847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\alpha^\mathrm{th}=0$\end{tabular}}}}%
    \put(-0.00188924,0.74950359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0.05732519,0.347896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{F}_\beta$ in $10^4$\end{tabular}}}}%
    \put(0.05744966,0.21716155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3.63\end{tabular}}}}%
    \put(0.05744966,0.28234346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3.64\end{tabular}}}}%
    \put(0.05744966,0.14758167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3.61\end{tabular}}}}%
    \put(0.30483332,0.0599974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.39957273,0.0599974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0.51217779,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.60684603,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2.5\end{tabular}}}}%
    \put(0.71890869,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung.pdf}}%
    \put(0.04831856,0.00717877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\mathcal{F}_\beta(\alpha^\mathrm{th}=0)$\end{tabular}}}}%
    \put(0.93719138,0.07916579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.93705809,0.11318304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.93750256,0.1472001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.9371203,0.18121736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0.93715584,0.21523441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Zeichnung.pdf}}%
    \put(0.84746012,0.00717878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\ell_\mathrm{D}(\alpha^\mathrm{th}=1.0)$\end{tabular}}}}%
    \put(0.87201449,0.347896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$2\ell_{\mathrm{D}}/(\sqrt{3}p)$\end{tabular}}}}%
    \put(0.81375934,0.0597574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3.5\end{tabular}}}}%
    \put(0.92587979,0.0599974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.93639123,0.24925069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.93639123,0.28326745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}120\end{tabular}}}}%
    \put(1.083192,0.31728431){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}140\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/parameterStudy/Zeichnung-1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03225806)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung-1.pdf}}%
    \put(0.0799921,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.1$\end{tabular}}}}%
    \put(0.15763443,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.3223589,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.24810488,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.3$\end{tabular}}}}%
    \put(0.39917344,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.5$\end{tabular}}}}%
    \put(0.48196239,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.63815185,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0.56133738,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.7$\end{tabular}}}}%
    \put(0.79946225,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.7192338,0.13147425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.9$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung-1.pdf}}%
    \put(0.33969389,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.82793018,0.800133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$640$\end{tabular}}}}%
    \put(0.82793018,0.94849883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$760$\end{tabular}}}}%
    \put(0.05833631,0.75778572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.02630355,0.93836168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.5$\end{tabular}}}}%
    \put(0.05598407,1.00301356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta T$ in $10^{-2}$\end{tabular}}}}%
    \put(0.83119704,1.00412027){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$l_D$\end{tabular}}}}%
    \put(0.13868045,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-3}$\end{tabular}}}}%
    \put(0.54958275,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.75859774,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.05963369,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.82793018,0.17298131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$350$\end{tabular}}}}%
    \put(0.82793018,0.19806459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$400$\end{tabular}}}}%
    \put(0.82793018,0.29839714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$600$\end{tabular}}}}%
    \put(0.82793018,0.3485637){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$700$\end{tabular}}}}%
    \put(0.82793018,0.24823077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$500$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung-1.pdf}}%
    \put(0.82793018,0.75067769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$600$\end{tabular}}}}%
    \put(0.82793018,0.84958831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$680$\end{tabular}}}}%
    \put(0.82793018,0.89904352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$720$\end{tabular}}}}%
    \put(0.02630355,0.79506265){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.1$\end{tabular}}}}%
    \put(0.02630355,0.902537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.4$\end{tabular}}}}%
    \put(0.04367573,0.43692558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.02630355,0.67665809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.02630355,0.47168717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.82793018,0.43957943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.82793018,0.49836367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$200$\end{tabular}}}}%
    \put(0.82793018,0.557148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$400$\end{tabular}}}}%
    \put(0.82793018,0.61593214){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$600$\end{tabular}}}}%
    \put(0.82793018,0.67471668){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$800$\end{tabular}}}}%
    \put(0.33488573,0.41653492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.59995349,0.41769399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.04367573,0.63566383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.04367573,0.15076196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.02630355,0.38083732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.02630355,0.22745381){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.02630355,0.30414576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung-1.pdf}}%
    \put(0.05963369,0.41653492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.08657659,0.41653492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.02630355,0.83088743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.02630355,0.86671231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.3$\end{tabular}}}}%
    \put(0.02630355,0.97418646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.6$\end{tabular}}}}%
    \put(0.02630355,0.59466956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0.02630355,0.5536756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.02630355,0.51268153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.04367573,0.34249149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.02630355,0.26579915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.02630355,0.18910798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.82793018,0.77540539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$620$\end{tabular}}}}%
    \put(0.82793018,0.8248607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$660$\end{tabular}}}}%
    \put(0.82793018,0.87431601){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$700$\end{tabular}}}}%
    \put(0.82793018,0.92377132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$740$\end{tabular}}}}%
    \put(0.82793018,0.97322624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$780$\end{tabular}}}}%
    \put(0.82793018,0.64532441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$700$\end{tabular}}}}%
    \put(0.82793018,0.58653998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$500$\end{tabular}}}}%
    \put(0.82793018,0.52775593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$300$\end{tabular}}}}%
    \put(0.82793018,0.4689715){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$100$\end{tabular}}}}%
    \put(0.82793018,0.14789803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$300$\end{tabular}}}}%
    \put(0.82793018,0.22314768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$450$\end{tabular}}}}%
    \put(0.82793018,0.27331376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$550$\end{tabular}}}}%
    \put(0.82793018,0.32348032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$650$\end{tabular}}}}%
    \put(0.82793018,0.37364679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$750$\end{tabular}}}}%
    \put(0.02634878,0.75923797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.79260741,0.41769399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung-1.pdf}}%
    \put(0.4422349,0.13147406){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T_0$\end{tabular}}}}%
    \put(0.43987003,0.71092136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\alpha^\mathrm{th}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung-1.pdf}}%
    \put(0.09227209,0.06571321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}reference: $\alpha^\mathrm{th}=0$, $\beta = 0.06$, $T_0=0.6$\end{tabular}}}}%
    \put(0.60868762,0.06688232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Wulff shape reference\end{tabular}}}}%
    \put(0.09049729,0.02980445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Wulff shape $\alpha^\mathrm{th}=1.3$\end{tabular}}}}%
    \put(0.36701589,0.02980445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Wulff shape $\beta=6$\\ $(t+2.1\cdot 10^5)$\end{tabular}}}}%
    \put(0.60868762,0.02980445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Wulff shape $T_0=0.1$\\ $(t+6.5\cdot 10^4)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung-1.pdf}}%
    \put(0.15714365,0.86680701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$\alpha^\mathrm{th}$\end{huge}\end{tabular}}}}%
    \put(0.17753238,0.52843008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$\beta$\end{huge}\end{tabular}}}}%
    \put(0.64073851,0.23829011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$T_0$\end{huge}\end{tabular}}}}%
    \put(0.43987003,0.41653492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung-1.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/parameterStudy/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03225806)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.20660847,0.01581346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\alpha^\mathrm{th}=1.3$\end{tabular}}}}%
    \put(0.20749822,0.67983225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T_0=0.1$ (for $t+6.5\cdot 10^4)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.42117241,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.22015903,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-3}$\end{tabular}}}}%
    \put(0.63106128,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.84007657,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.1411122,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.10778208,0.13749212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.1$\end{tabular}}}}%
    \put(0.10778208,0.24496637){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.4$\end{tabular}}}}%
    \put(0.10778208,0.20914169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.3$\end{tabular}}}}%
    \put(0.10778208,0.17331681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.10778208,0.28079046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.5$\end{tabular}}}}%
    \put(0.10778208,0.31661525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.6$\end{tabular}}}}%
    \put(0.10778218,0.09825341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.0$\end{tabular}}}}%
    \put(0.52134862,0.0499366){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\alpha^\mathrm{th}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.23862216,0.20582216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$\alpha^\mathrm{th}$\end{huge}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.00222296,0.3079071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.12515426,0.4000695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.10778208,0.64886238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.10778208,0.44153501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.4197782,0.38043892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-1}$\end{tabular}}}}%
    \put(0.684846,0.381598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.10778208,0.60739687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.1411122,0.38043892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.16805509,0.38043892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$10^{-2}$\end{tabular}}}}%
    \put(0.10778208,0.56593146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0.10778208,0.52446594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.10778208,0.48300053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.9128225,0.4000695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$50$\end{tabular}}}}%
    \put(0.9128225,0.52446594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$425$\end{tabular}}}}%
    \put(0.9128225,0.64886238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$800$\end{tabular}}}}%
    \put(0.9128225,0.60739687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$675$\end{tabular}}}}%
    \put(0.9128225,0.56593146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$550$\end{tabular}}}}%
    \put(0.9128225,0.48300053){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$300$\end{tabular}}}}%
    \put(0.9128225,0.44153501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$175$\end{tabular}}}}%
    \put(0.88432794,0.381598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.25901086,0.49233389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$\gamma$\end{huge}\end{tabular}}}}%
    \put(0.52134862,0.38043892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\gamma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.00222296,0.640562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.1375728,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.1$\end{tabular}}}}%
    \put(0.22148009,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.38929468,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.30538739,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.3$\end{tabular}}}}%
    \put(0.47320197,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.5$\end{tabular}}}}%
    \put(0.55710927,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.72492376,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0.64101656,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.7$\end{tabular}}}}%
    \put(0.90142448,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.8088311,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.9$\end{tabular}}}}%
    \put(0.10778218,0.94913527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.2$\end{tabular}}}}%
    \put(0.10778218,0.80713127){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.4$\end{tabular}}}}%
    \put(0.10778218,0.87813327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.8$\end{tabular}}}}%
    \put(0.10778218,0.91363427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.0$\end{tabular}}}}%
    \put(0.10778218,0.84263227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.6$\end{tabular}}}}%
    \put(0.10778218,0.77163037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.2$\end{tabular}}}}%
    \put(0.12515436,0.73612937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.51372873,0.71684167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.72221714,0.82707126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\begin{LARGE}$T_0$\end{huge}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.00222296,0.96963678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.20621531,0.34826582){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\gamma=6$ (for $t+2.1\cdot 10^5)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.532063,0.01625642){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}reference: $\alpha^\mathrm{th}=0$, $\gamma = 0.06$, $T_0=0.6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.13063452,1.00850052){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\Delta T$ in $10^{-2}$\end{tabular}}}}%
    \put(0.91267572,1.00960713){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\ell_\mathrm{D}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.532063,0.34825652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}reference: $\alpha^\mathrm{th}=0$, $\gamma = 0.06$, $T_0=0.6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.53206302,0.67981263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}reference: $\alpha^\mathrm{th}=0$, $\gamma = 0.06$, $T_0=0.6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung.pdf}}%
    \put(0.9128226,0.80713127){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$450$\end{tabular}}}}%
    \put(0.9128226,0.87813327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$600$\end{tabular}}}}%
    \put(0.9128226,0.77163037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$375$\end{tabular}}}}%
    \put(0.9128225,0.73612937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$300$\end{tabular}}}}%
    \put(0.9128226,0.84263227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$525$\end{tabular}}}}%
    \put(0.9128226,0.91363427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$675$\end{tabular}}}}%
    \put(0.9128226,0.94913527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$750$\end{tabular}}}}%
    \put(0.9128226,0.98237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$825$\end{tabular}}}}%
    \put(0.10778218,0.98237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$1.4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung.pdf}}%
    \put(0.9128225,0.13749212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$630$\end{tabular}}}}%
    \put(0.9128225,0.24496637){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$720$\end{tabular}}}}%
    \put(0.9128225,0.20914169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$690$\end{tabular}}}}%
    \put(0.9128225,0.17331681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$660$\end{tabular}}}}%
    \put(0.9128225,0.28079046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$750$\end{tabular}}}}%
    \put(0.9128225,0.31661525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$780$\end{tabular}}}}%
    \put(0.9128225,0.10166744){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$600$\end{tabular}}}}%
    \put(0.9128225,0.07038259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$570$\end{tabular}}}}%
    \put(0.10778218,0.07038259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$0.9$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/stress3/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.20645166)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.21559537,0.63950321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.4827174,0.63950321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.75265862,0.63950321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.00147139,1.18239246){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.22768924,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.11481372,0.66936394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.31524178,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.49719097,0.66951023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.38431545,0.66936397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.58474351,0.66951023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.76458039,0.66951023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.65170487,0.66936397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.85213293,0.66951023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.05988893,1.06864217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1$\end{tabular}}}}%
    \put(0.05988893,0.82512568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.16565609,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-217.6559\end{tabular}}}}%
    \put(0.26246893,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-145.1039\end{tabular}}}}%
    \put(0.36136117,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-72.5520\end{tabular}}}}%
    \put(0.47078034,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.55615652,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}72.5520\end{tabular}}}}%
    \put(0.65088994,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}145.1039\end{tabular}}}}%
    \put(0.74770279,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}217.6559\end{tabular}}}}%
    \put(0.84451563,-1.15910136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}290.2079\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.06988065,-1.15544403){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.83\end{tabular}}}}%
    \put(0.06572186,-1.13054056){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.835\end{tabular}}}}%
    \put(0.06988065,-1.10563707){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.06572186,-1.08073329){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.845\end{tabular}}}}%
    \put(0.06988065,-1.05582982){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.06572186,-1.03092633){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.855\end{tabular}}}}%
    \put(0.06988065,-1.00602286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.86\end{tabular}}}}%
    \put(0.06572186,-0.98111937){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.865\end{tabular}}}}%
    \put(0.06988065,-0.9562159){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.87\end{tabular}}}}%
    \put(0.06572186,-0.93131241){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.875\end{tabular}}}}%
    \put(0.06988065,-0.90640894){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.86225115,-1.15544423){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.594\end{tabular}}}}%
    \put(0.86225115,-1.12431433){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.596\end{tabular}}}}%
    \put(0.86225115,-1.09318535){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.598\end{tabular}}}}%
    \put(0.86225115,-1.06205544){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.86225115,-1.03092646){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.602\end{tabular}}}}%
    \put(0.86225115,-0.99979748){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.604\end{tabular}}}}%
    \put(0.86225115,-0.96866757){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.606\end{tabular}}}}%
    \put(0.86225115,-0.93753859){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.608\end{tabular}}}}%
    \put(0.86225115,-0.90640868){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.61\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.73845839,1.18237473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xy}$\end{tabular}}}}%
    \put(0.46934548,1.18237473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{yy}$\end{tabular}}}}%
    \put(0.20139479,1.18237473){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}$\end{tabular}}}}%
    \put(0.45523967,0.54254243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{ij}$ in $10^{-5}$\end{tabular}}}}%
    \put(0.67188553,0.54286252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}38\end{tabular}}}}%
    \put(0.30672361,0.54310258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-6\end{tabular}}}}%
    \put(0.95113188,1.05464595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\dfrac{2y}{\sqrt{3}p}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.92566181,1.05345212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255906,0.96974329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.92547506,1.13418746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.95113189,0.82208214){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\dfrac{2y}{\sqrt{3}p}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung.pdf}}%
    \put(0.92566182,0.82088836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255907,0.73717948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.92547507,0.90162365){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung.pdf}}%
    \put(0.00147139,0.54138106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.00697262,0.50177791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0.00147139,0.92041824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.13229739,2.00606156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31933855\unitlength}\raggedright \end{minipage}}}%
    \put(0.4827174,0.05237084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.17113142,0.01742071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(A_1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Zeichnung.pdf}}%
    \put(0.6285337,0.01742076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}^\alpha$\end{tabular}}}}%
    \put(0.37292979,0.01742076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(A_2)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Zeichnung.pdf}}%
    \put(0.8227799,0.01742171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}^\mathrm{0}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Zeichnung.pdf}}%
    \put(0.00520985,0.22816114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.00632117,0.46648817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.00582329,0.38705475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.00587664,0.30748352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.50155241,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.61576681,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.736804,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.86133354,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.96738173,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.02197858,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0.12774963,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.2480181,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.36781087,0.07712433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0.00601,0.14872783){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/stress4/Zeichnung.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.27096779)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung.pdf}}%
    \put(0.21559537,0.63950313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.4827174,0.63950313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.75265862,0.63950313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung.pdf}}%
    \put(0.4880978,1.25065426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_2, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0.22014736,1.25065426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1,,\, \alpha^\mathrm{th}=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung.pdf}}%
    \put(0.00147139,1.25067203){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung.pdf}}%
    \put(0.22768924,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.11481372,0.66936388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung.pdf}}%
    \put(0.31524178,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung.pdf}}%
    \put(0.49719097,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.38431545,0.66936388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung.pdf}}%
    \put(0.58474351,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung.pdf}}%
    \put(0.76458039,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.65170487,0.66936388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung.pdf}}%
    \put(0.85213293,0.66951014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.9613737,0.83906883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung.pdf}}%
    \put(0.92566184,0.83446095){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255909,0.74051024){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.92547509,0.93226614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.96137375,1.1057344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$y/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung.pdf}}%
    \put(0.92566188,1.10112659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255913,1.00717581){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.92547513,1.19893169){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.21751089,0.5152875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi(A_2)$\end{tabular}}}}%
    \put(0.29691322,0.51560756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.211\end{tabular}}}}%
    \put(0.44845138,0.5152875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.64213468,0.51560756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.970\end{tabular}}}}%
    \put(0.21751089,0.48657236){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.45532906,0.48657236){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T^0$\end{tabular}}}}%
    \put(0.30715517,0.48689242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.599\end{tabular}}}}%
    \put(0.64293479,0.48689242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.601\end{tabular}}}}%
    \put(0.05988893,1.10278187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.05988893,0.82512564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.21751089,0.54420103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi(A_1)$\end{tabular}}}}%
    \put(0.30715517,0.54190167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.011\end{tabular}}}}%
    \put(0.56647516,0.54158158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.64133453,0.54190167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.214\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung.pdf}}%
    \put(0.16565609,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-217.6559\end{tabular}}}}%
    \put(0.26246893,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-145.1039\end{tabular}}}}%
    \put(0.36136117,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-72.5520\end{tabular}}}}%
    \put(0.47078034,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.55615652,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}72.5520\end{tabular}}}}%
    \put(0.65088994,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}145.1039\end{tabular}}}}%
    \put(0.74770279,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}217.6559\end{tabular}}}}%
    \put(0.84451563,-1.15910142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}290.2079\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung.pdf}}%
    \put(0.06988065,-1.1554441){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.83\end{tabular}}}}%
    \put(0.06572186,-1.13054063){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.835\end{tabular}}}}%
    \put(0.06988065,-1.10563714){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.06572186,-1.08073336){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.845\end{tabular}}}}%
    \put(0.06988065,-1.05582989){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.06572186,-1.0309264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.855\end{tabular}}}}%
    \put(0.06988065,-1.00602292){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.86\end{tabular}}}}%
    \put(0.06572186,-0.98111943){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.865\end{tabular}}}}%
    \put(0.06988065,-0.95621596){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.87\end{tabular}}}}%
    \put(0.06572186,-0.93131247){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.875\end{tabular}}}}%
    \put(0.06988065,-0.906409){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung.pdf}}%
    \put(0.86225115,-1.15544429){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.594\end{tabular}}}}%
    \put(0.86225115,-1.12431439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.596\end{tabular}}}}%
    \put(0.86225115,-1.09318542){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.598\end{tabular}}}}%
    \put(0.86225115,-1.0620555){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.86225115,-1.03092652){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.602\end{tabular}}}}%
    \put(0.86225115,-0.99979755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.604\end{tabular}}}}%
    \put(0.86225115,-0.96866763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.606\end{tabular}}}}%
    \put(0.86225115,-0.93753865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.608\end{tabular}}}}%
    \put(0.86225115,-0.90640874){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.61\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung.pdf}}%
    \put(0.01090392,0.44286892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(x=0,y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Zeichnung.pdf}}%
    \put(0.00914114,0.18770951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.01025247,0.40757918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.00975459,0.33937257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.0098079,0.26367933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.00994129,0.11154571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.00342451,0.04250254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-1\end{tabular}}}}%
    \put(0.50548371,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.61969806,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.74073531,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.8652647,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.97131289,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.02590986,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0.13168089,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.25194936,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.37174217,0.07625157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Zeichnung.pdf}}%
    \put(0.41763276,0.04480921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t$ in $10^4$\end{tabular}}}}%
    \put(0.10604681,0.00986038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(A_1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Zeichnung.pdf}}%
    \put(0.56344915,0.00986018){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}^\mathrm{th}$\end{tabular}}}}%
    \put(0.30784518,0.00986028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(A_2)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{Zeichnung.pdf}}%
    \put(0.7576953,0.00986013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}^\mathrm{ext}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{Zeichnung.pdf}}%
    \put(0.00147139,0.48334424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.00147139,0.954558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.13229739,2.0060615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31933855\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{Zeichnung.pdf}}%
    \put(0.75721066,1.25065426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{Zeichnung.pdf}}%
  \end{picture}%
\endgroup%


==> bilder/inkscape/stress4/Zeichnung2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Zeichnung2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{439.37007874bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97419357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Zeichnung2.pdf}}%
    \put(0.21559537,0.63950307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.4827174,0.63950307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0.75265862,0.63950307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$x/p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Zeichnung2.pdf}}%
    \put(0.17576562,0.95022397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1,\, \alpha^\mathrm{th}=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Zeichnung2.pdf}}%
    \put(0.00147139,0.95024164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Zeichnung2.pdf}}%
    \put(0.22768924,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.11481372,0.66936394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Zeichnung2.pdf}}%
    \put(0.31524178,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Zeichnung2.pdf}}%
    \put(0.49719097,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.38431545,0.66936394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Zeichnung2.pdf}}%
    \put(0.58474351,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Zeichnung2.pdf}}%
    \put(0.76458039,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.65170487,0.66936394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Zeichnung2.pdf}}%
    \put(0.85213293,0.6695102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0.47355952,0.5152875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi(A_2)$\end{tabular}}}}%
    \put(0.29878023,0.51550084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-0.211\end{tabular}}}}%
    \put(0.64213468,0.51560753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.970\end{tabular}}}}%
    \put(0.05988893,0.83649136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.47355952,0.54420104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\psi(A_1)$\end{tabular}}}}%
    \put(0.30715517,0.54190166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0.011\end{tabular}}}}%
    \put(0.64133453,0.54190166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1.214\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Zeichnung2.pdf}}%
    \put(0.16565609,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-217.6559\end{tabular}}}}%
    \put(0.26246893,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-145.1039\end{tabular}}}}%
    \put(0.36136117,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-72.5520\end{tabular}}}}%
    \put(0.47078034,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.55615652,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}72.5520\end{tabular}}}}%
    \put(0.65088994,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}145.1039\end{tabular}}}}%
    \put(0.74770279,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}217.6559\end{tabular}}}}%
    \put(0.84451563,-1.15910141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}290.2079\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Zeichnung2.pdf}}%
    \put(0.06988065,-1.15544408){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.83\end{tabular}}}}%
    \put(0.06572186,-1.13054061){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.835\end{tabular}}}}%
    \put(0.06988065,-1.10563712){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.84\end{tabular}}}}%
    \put(0.06572186,-1.08073334){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.845\end{tabular}}}}%
    \put(0.06988065,-1.05582987){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.85\end{tabular}}}}%
    \put(0.06572186,-1.03092638){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.855\end{tabular}}}}%
    \put(0.06988065,-1.00602291){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.86\end{tabular}}}}%
    \put(0.06572186,-0.98111942){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.865\end{tabular}}}}%
    \put(0.06988065,-0.95621595){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.87\end{tabular}}}}%
    \put(0.06572186,-0.93131246){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.875\end{tabular}}}}%
    \put(0.06988065,-0.90640899){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.88\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Zeichnung2.pdf}}%
    \put(0.86225115,-1.15544428){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.594\end{tabular}}}}%
    \put(0.86225115,-1.12431438){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.596\end{tabular}}}}%
    \put(0.86225115,-1.0931854){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.598\end{tabular}}}}%
    \put(0.86225115,-1.06205549){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.86225115,-1.03092651){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.602\end{tabular}}}}%
    \put(0.86225115,-0.99979753){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.604\end{tabular}}}}%
    \put(0.86225115,-0.96866762){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.606\end{tabular}}}}%
    \put(0.86225115,-0.93753864){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.608\end{tabular}}}}%
    \put(0.86225115,-0.90640873){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.61\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Zeichnung2.pdf}}%
    \put(0.01090392,0.44286894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\sigma_{xx}(x=0,y=0)$ in $10^{-4}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Zeichnung2.pdf}}%
    \put(0.00914114,0.19795147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.01025247,0.38368135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.00975459,0.32230268){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.0098079,0.25685138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.00994129,0.13202957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.40989222,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.50703666,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.60076196,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.69456615,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.79037353,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.0361518,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.12826691,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.22463751,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.31711847,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Zeichnung2.pdf}}%
    \put(0.46884249,0.04480917){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$t$ in $10^4$\end{tabular}}}}%
    \put(0.25156767,0.0098602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}heat-flux PFC ($\alpha^\mathrm{th}=0$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Zeichnung2.pdf}}%
    \put(0.60925785,0.00986015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0.83907897,0.00986016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_2, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Zeichnung2.pdf}}%
    \put(0.08940892,0.01018021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}PFC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Zeichnung2.pdf}}%
    \put(0.88355349,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}9\end{tabular}}}}%
    \put(0.96804898,0.07625155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.9511319,0.82249545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\dfrac{2y}{\sqrt{3}p}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{Zeichnung2.pdf}}%
    \put(0.92566183,0.82130162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92255908,0.73759279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}-30\end{tabular}}}}%
    \put(0.92547508,0.90203695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{Zeichnung2.pdf}}%
    \put(0.00147139,0.48334438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(-0.13229739,2.00606154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31933855\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{Zeichnung2.pdf}}%
    \put(0.43861154,0.950224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_1, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0.71110554,0.95022464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$A_2, \alpha^\mathrm{th}=1.0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{Zeichnung2.pdf}}%
  \end{picture}%
\endgroup%

